A general approach to maximise information density in neutron reflectometry analysis

Neutron and X-ray reflectometry are powerful techniques facilitating the study of the structure of interfacial materials. The analysis of these techniques is ill-posed in nature requiring the application of a model-dependent methods. This can lead to the over- and under- analysis of experimental data, when too many or too few parameters are allowed to vary in the model. In this work, we outline a robust and generic framework for the determination of the set of free parameters that is capable of maximising the in-formation density of the model. This framework involves the determination of the Bayesian evidence for each permutation of free parameters; and is applied to a simple phospholipid monolayer. We believe this framework should become an important component in reflectometry data analysis, and hope others more regularly consider the relative evidence for their analytical models.

==> correlation_plots_si.txt <==
%
\begin{figure}
\includegraphics[width=0.075\textwidth]{post_th}
\caption{\label{fig:post_th} The posterior probabilities and correlation plots when $d_h$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.075\textwidth]{post_mvh}
\caption{\label{fig:post_mvh} The posterior probabilities and correlation plots when $V_h$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.075\textwidth]{post_tt}
\caption{\label{fig:post_tt} The posterior probabilities and correlation plots when $d_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.075\textwidth]{post_phit}
\caption{\label{fig:post_phit} The posterior probabilities and correlation plots when $\phi_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.075\textwidth]{post_mvt}
\caption{\label{fig:post_mvt} The posterior probabilities and correlation plots when $V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.075\textwidth]{post_rough}
\caption{\label{fig:post_rough} The posterior probabilities and correlation plots when $\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_th_mvh}
\caption{\label{fig:post_th_mvh} The posterior probabilities and correlation plots when $d_h$/$V_h$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_th_tt}
\caption{\label{fig:post_th_tt} The posterior probabilities and correlation plots when $d_h$/$d_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_th_phit}
\caption{\label{fig:post_th_phit} The posterior probabilities and correlation plots when $d_h$/$\phi_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_th_mvt}
\caption{\label{fig:post_th_mvt} The posterior probabilities and correlation plots when $d_h$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_th_rough}
\caption{\label{fig:post_th_rough} The posterior probabilities and correlation plots when $d_h$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_mvh_tt}
\caption{\label{fig:post_mvh_tt} The posterior probabilities and correlation plots when $V_h$/$d_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_mvh_phit}
\caption{\label{fig:post_mvh_phit} The posterior probabilities and correlation plots when $V_h$/$\phi_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_mvh_mvt}
\caption{\label{fig:post_mvh_mvt} The posterior probabilities and correlation plots when $V_h$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_mvh_rough}
\caption{\label{fig:post_mvh_rough} The posterior probabilities and correlation plots when $V_h$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_tt_phit}
\caption{\label{fig:post_tt_phit} The posterior probabilities and correlation plots when $d_t$/$\phi_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_tt_mvt}
\caption{\label{fig:post_tt_mvt} The posterior probabilities and correlation plots when $d_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_tt_rough}
\caption{\label{fig:post_tt_rough} The posterior probabilities and correlation plots when $d_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_phit_mvt}
\caption{\label{fig:post_phit_mvt} The posterior probabilities and correlation plots when $\phi_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_phit_rough}
\caption{\label{fig:post_phit_rough} The posterior probabilities and correlation plots when $\phi_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.09\textwidth]{post_mvt_rough}
\caption{\label{fig:post_mvt_rough} The posterior probabilities and correlation plots when $V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_mvh_tt}
\caption{\label{fig:post_th_mvh_tt} The posterior probabilities and correlation plots when $d_h$/$V_h$/$d_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_mvh_phit}
\caption{\label{fig:post_th_mvh_phit} The posterior probabilities and correlation plots when $d_h$/$V_h$/$\phi_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_mvh_mvt}
\caption{\label{fig:post_th_mvh_mvt} The posterior probabilities and correlation plots when $d_h$/$V_h$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_mvh_rough}
\caption{\label{fig:post_th_mvh_rough} The posterior probabilities and correlation plots when $d_h$/$V_h$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_tt_phit}
\caption{\label{fig:post_th_tt_phit} The posterior probabilities and correlation plots when $d_h$/$d_t$/$\phi_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_tt_mvt}
\caption{\label{fig:post_th_tt_mvt} The posterior probabilities and correlation plots when $d_h$/$d_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_tt_rough}
\caption{\label{fig:post_th_tt_rough} The posterior probabilities and correlation plots when $d_h$/$d_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_phit_mvt}
\caption{\label{fig:post_th_phit_mvt} The posterior probabilities and correlation plots when $d_h$/$\phi_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_phit_rough}
\caption{\label{fig:post_th_phit_rough} The posterior probabilities and correlation plots when $d_h$/$\phi_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_th_mvt_rough}
\caption{\label{fig:post_th_mvt_rough} The posterior probabilities and correlation plots when $d_h$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_mvh_tt_phit}
\caption{\label{fig:post_mvh_tt_phit} The posterior probabilities and correlation plots when $V_h$/$d_t$/$\phi_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_mvh_tt_mvt}
\caption{\label{fig:post_mvh_tt_mvt} The posterior probabilities and correlation plots when $V_h$/$d_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_mvh_tt_rough}
\caption{\label{fig:post_mvh_tt_rough} The posterior probabilities and correlation plots when $V_h$/$d_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_mvh_phit_mvt}
\caption{\label{fig:post_mvh_phit_mvt} The posterior probabilities and correlation plots when $V_h$/$\phi_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_mvh_phit_rough}
\caption{\label{fig:post_mvh_phit_rough} The posterior probabilities and correlation plots when $V_h$/$\phi_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_mvh_mvt_rough}
\caption{\label{fig:post_mvh_mvt_rough} The posterior probabilities and correlation plots when $V_h$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_tt_phit_mvt}
\caption{\label{fig:post_tt_phit_mvt} The posterior probabilities and correlation plots when $d_t$/$\phi_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_tt_phit_rough}
\caption{\label{fig:post_tt_phit_rough} The posterior probabilities and correlation plots when $d_t$/$\phi_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_tt_mvt_rough}
\caption{\label{fig:post_tt_mvt_rough} The posterior probabilities and correlation plots when $d_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.1125\textwidth]{post_phit_mvt_rough}
\caption{\label{fig:post_phit_mvt_rough} The posterior probabilities and correlation plots when $\phi_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_mvh_tt_phit}
\caption{\label{fig:post_th_mvh_tt_phit} The posterior probabilities and correlation plots when $d_h$/$V_h$/$d_t$/$\phi_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_mvh_tt_mvt}
\caption{\label{fig:post_th_mvh_tt_mvt} The posterior probabilities and correlation plots when $d_h$/$V_h$/$d_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_mvh_tt_rough}
\caption{\label{fig:post_th_mvh_tt_rough} The posterior probabilities and correlation plots when $d_h$/$V_h$/$d_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_mvh_phit_mvt}
\caption{\label{fig:post_th_mvh_phit_mvt} The posterior probabilities and correlation plots when $d_h$/$V_h$/$\phi_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_mvh_phit_rough}
\caption{\label{fig:post_th_mvh_phit_rough} The posterior probabilities and correlation plots when $d_h$/$V_h$/$\phi_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_mvh_mvt_rough}
\caption{\label{fig:post_th_mvh_mvt_rough} The posterior probabilities and correlation plots when $d_h$/$V_h$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_tt_phit_mvt}
\caption{\label{fig:post_th_tt_phit_mvt} The posterior probabilities and correlation plots when $d_h$/$d_t$/$\phi_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_tt_phit_rough}
\caption{\label{fig:post_th_tt_phit_rough} The posterior probabilities and correlation plots when $d_h$/$d_t$/$\phi_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_tt_mvt_rough}
\caption{\label{fig:post_th_tt_mvt_rough} The posterior probabilities and correlation plots when $d_h$/$d_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_th_phit_mvt_rough}
\caption{\label{fig:post_th_phit_mvt_rough} The posterior probabilities and correlation plots when $d_h$/$\phi_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_mvh_tt_phit_mvt}
\caption{\label{fig:post_mvh_tt_phit_mvt} The posterior probabilities and correlation plots when $V_h$/$d_t$/$\phi_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_mvh_tt_phit_rough}
\caption{\label{fig:post_mvh_tt_phit_rough} The posterior probabilities and correlation plots when $V_h$/$d_t$/$\phi_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_mvh_tt_mvt_rough}
\caption{\label{fig:post_mvh_tt_mvt_rough} The posterior probabilities and correlation plots when $V_h$/$d_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_mvh_phit_mvt_rough}
\caption{\label{fig:post_mvh_phit_mvt_rough} The posterior probabilities and correlation plots when $V_h$/$\phi_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.15\textwidth]{post_tt_phit_mvt_rough}
\caption{\label{fig:post_tt_phit_mvt_rough} The posterior probabilities and correlation plots when $d_t$/$\phi_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.225\textwidth]{post_th_mvh_tt_phit_mvt}
\caption{\label{fig:post_th_mvh_tt_phit_mvt} The posterior probabilities and correlation plots when $d_h$/$V_h$/$d_t$/$\phi_t$/$V_t$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.225\textwidth]{post_th_mvh_tt_phit_rough}
\caption{\label{fig:post_th_mvh_tt_phit_rough} The posterior probabilities and correlation plots when $d_h$/$V_h$/$d_t$/$\phi_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.225\textwidth]{post_th_mvh_tt_mvt_rough}
\caption{\label{fig:post_th_mvh_tt_mvt_rough} The posterior probabilities and correlation plots when $d_h$/$V_h$/$d_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.225\textwidth]{post_th_mvh_phit_mvt_rough}
\caption{\label{fig:post_th_mvh_phit_mvt_rough} The posterior probabilities and correlation plots when $d_h$/$V_h$/$\phi_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.225\textwidth]{post_th_tt_phit_mvt_rough}
\caption{\label{fig:post_th_tt_phit_mvt_rough} The posterior probabilities and correlation plots when $d_h$/$d_t$/$\phi_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.225\textwidth]{post_mvh_tt_phit_mvt_rough}
\caption{\label{fig:post_mvh_tt_phit_mvt_rough} The posterior probabilities and correlation plots when $V_h$/$d_t$/$\phi_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%
%
\begin{figure}
\includegraphics[width=0.45\textwidth]{post_th_mvh_tt_phit_mvt_rough}
\caption{\label{fig:post_th_mvh_tt_phit_mvt_rough} The posterior probabilities and correlation plots when $d_h$/$V_h$/$d_t$/$\phi_t$/$V_t$/$\sigma$ is varied in the model.}
\end{figure}
%


==> ev_table.txt <==
$d_h$/$V_h$/$d_t$/$V_t$ & \num{6872.1\pm0.2} & $d_h$/$d_t$/$V_t$ & \num{6866.8\pm0.2} \\ 
$d_h$/$V_h$/$d_t$/$V_t$/$\sigma$ & \num{6866.4\pm0.3} & $d_h$/$V_h$/$d_t$/$\phi_t$/$V_t$ & \num{6864.7\pm0.3} \\ 
$d_h$/$d_t$/$V_t$/$\sigma$ & \num{6861.0\pm0.3} & $d_h$/$V_h$/$d_t$/$\phi_t$/$V_t$/$\sigma$ & \num{6859.9\pm0.3} \\ 
$d_h$/$d_t$/$\phi_t$/$V_t$ & \num{6859.2\pm0.3} & $d_h$/$d_t$/$\phi_t$/$V_t$/$\sigma$ & \num{6854.2\pm0.3} \\ 
$d_h$/$d_t$ & \num{6820.8\pm0.2} & $d_h$/$V_h$/$d_t$ & \num{6818.6\pm0.2} \\ 
$d_h$/$d_t$/$\sigma$ & \num{6814.2\pm0.2} & $d_h$/$d_t$/$\phi_t$ & \num{6813.4\pm0.3} \\ 
$d_h$/$V_h$/$d_t$/$\sigma$ & \num{6812.3\pm0.3} & $d_h$/$V_h$/$d_t$/$\phi_t$ & \num{6811.5\pm0.3} \\ 
$d_h$/$d_t$/$\phi_t$/$\sigma$ & \num{6806.9\pm0.3} & $d_h$/$V_h$/$d_t$/$\phi_t$/$\sigma$ & \num{6805.3\pm0.3} \\ 
$V_h$/$d_t$/$\phi_t$ & \num{6597.3\pm0.2} & $V_h$/$d_t$/$\phi_t$/$V_t$ & \num{6594.6\pm0.3} \\ 
$V_h$/$d_t$/$\phi_t$/$\sigma$ & \num{6591.7\pm0.3} & $d_t$/$\phi_t$/$V_t$ & \num{6589.9\pm0.2} \\ 
$V_h$/$d_t$/$\phi_t$/$V_t$/$\sigma$ & \num{6589.4\pm0.3} & $d_t$/$\phi_t$/$V_t$/$\sigma$ & \num{6584.4\pm0.3} \\ 
$d_t$/$\phi_t$ & \num{6584.1\pm0.2} & $d_t$/$\phi_t$/$\sigma$ & \num{6578.5\pm0.2} \\ 
$V_h$/$d_t$/$V_t$/$\sigma$ & \num{6468.5\pm0.2} & $d_t$/$V_t$/$\sigma$ & \num{6463.7\pm0.2} \\ 
$V_h$/$d_t$/$\sigma$ & \num{6459.0\pm0.2} & $d_t$/$\sigma$ & \num{6435.8\pm0.2} \\ 
$V_h$/$d_t$ & \num{6424.3\pm0.2} & $V_h$/$d_t$/$V_t$ & \num{6423.4\pm0.2} \\ 
$d_t$ & \num{6414.9\pm0.1} & $d_t$/$V_t$ & \num{6411.3\pm0.2} \\ 
$d_h$/$V_h$/$\phi_t$/$V_t$ & \num{5839.3\pm0.2} & $d_h$/$V_h$/$\phi_t$/$V_t$/$\sigma$ & \num{5832.9\pm0.3} \\ 
$V_h$/$\phi_t$/$V_t$ & \num{5811.9\pm0.2} & $V_h$/$\phi_t$/$V_t$/$\sigma$ & \num{5804.9\pm0.3} \\ 
$d_h$/$\phi_t$/$V_t$ & \num{5657.1\pm0.2} & $\phi_t$/$V_t$ & \num{5653.2\pm0.2} \\ 
$d_h$/$\phi_t$/$V_t$/$\sigma$ & \num{5650.2\pm0.3} & $\phi_t$/$V_t$/$\sigma$ & \num{5646.1\pm0.3} \\ 
$d_h$/$V_h$/$V_t$ & \num{5356.6\pm0.2} & $d_h$/$V_h$/$V_t$/$\sigma$ & \num{5350.0\pm0.3} \\ 
$d_h$/$V_t$ & \num{5254.3\pm0.2} & $d_h$/$V_t$/$\sigma$ & \num{5247.6\pm0.2} \\ 
$V_h$/$V_t$ & \num{5213.1\pm0.2} & $V_h$/$V_t$/$\sigma$ & \num{5207.7\pm0.2} \\ 
$d_h$/$V_h$/$\phi_t$ & \num{5092.9\pm0.2} & $d_h$/$\phi_t$ & \num{5091.9\pm0.2} \\ 
$d_h$/$V_h$/$\phi_t$/$\sigma$ & \num{5087.4\pm0.3} & $d_h$/$\phi_t$/$\sigma$ & \num{5086.3\pm0.2} \\ 
$V_h$/$\phi_t$ & \num{4998.3\pm0.2} & $\phi_t$ & \num{4996.3\pm0.1} \\ 
$V_h$/$\phi_t$/$\sigma$ & \num{4992.4\pm0.2} & $\phi_t$/$\sigma$ & \num{4990.6\pm0.2} \\ 
$V_t$ & \num{4956.7\pm0.1} & $V_t$/$\sigma$ & \num{4951.3\pm0.2} \\ 
$d_h$/$V_h$/$\sigma$ & \num{3513.5\pm0.3} & $d_h$/$\sigma$ & \num{3060.1\pm0.1} \\ 
$V_h$/$\sigma$ & \num{2672.8\pm0.2} & $\sigma$ & \num{2661.0\pm0.1} \\ 
$d_h$/$V_h$ & \num{2311.7\pm0.2} & $d_h$ & \num{2303.0\pm0.1} \\ 
$V_h$ & \num{-928.2\pm0.1} & 

==> mvh_ev.txt <==
\num{-928.2\pm0.1}

==> mvh_mvt_ev.txt <==
\num{5213.1\pm0.2}

==> mvh_mvt_rough_ev.txt <==
\num{5207.7\pm0.2}

==> mvh_phit_ev.txt <==
\num{4998.3\pm0.2}

==> mvh_phit_mvt_ev.txt <==
\num{5811.9\pm0.2}

==> mvh_phit_mvt_rough_ev.txt <==
\num{5804.9\pm0.3}

==> mvh_phit_rough_ev.txt <==
\num{4992.4\pm0.2}

==> mvh_rough_ev.txt <==
\num{2672.8\pm0.2}

==> mvh_tt_ev.txt <==
\num{6424.3\pm0.2}

==> mvh_tt_mvt_ev.txt <==
\num{6423.4\pm0.2}

==> mvh_tt_mvt_rough_ev.txt <==
\num{6468.5\pm0.2}

==> mvh_tt_phit_ev.txt <==
\num{6597.3\pm0.2}

==> mvh_tt_phit_mvt_ev.txt <==
\num{6594.6\pm0.3}

==> mvh_tt_phit_mvt_rough_ev.txt <==
\num{6589.4\pm0.3}

==> mvh_tt_phit_rough_ev.txt <==
\num{6591.7\pm0.3}

==> mvh_tt_rough_ev.txt <==
\num{6459.0\pm0.2}

==> mvt_ev.txt <==
\num{4956.7\pm0.1}

==> mvt_rough_ev.txt <==
\num{4951.3\pm0.2}

==> phit_ev.txt <==
\num{4996.3\pm0.1}

==> phit_mvt_ev.txt <==
\num{5653.2\pm0.2}

==> phit_mvt_rough_ev.txt <==
\num{5646.1\pm0.3}

==> phit_rough_ev.txt <==
\num{4990.6\pm0.2}

==> rough_ev.txt <==
\num{2661.0\pm0.1}

==> th_ev.txt <==
\num{2303.0\pm0.1}

==> th_mvh_ev.txt <==
\num{2311.7\pm0.2}

==> th_mvh_mvt_ev.txt <==
\num{5356.6\pm0.2}

==> th_mvh_mvt_rough_ev.txt <==
\num{5350.0\pm0.3}

==> th_mvh_phit_ev.txt <==
\num{5092.9\pm0.2}

==> th_mvh_phit_mvt_ev.txt <==
\num{5839.3\pm0.2}

==> th_mvh_phit_mvt_rough_ev.txt <==
\num{5832.9\pm0.3}

==> th_mvh_phit_rough_ev.txt <==
\num{5087.4\pm0.3}

==> th_mvh_rough_ev.txt <==
\num{3513.5\pm0.3}

==> th_mvh_tt_ev.txt <==
\num{6818.6\pm0.2}

==> th_mvh_tt_mvt_ev.txt <==
\num{6872.1\pm0.2}

==> th_mvh_tt_mvt_rough_ev.txt <==
\num{6866.4\pm0.3}

==> th_mvh_tt_phit_ev.txt <==
\num{6811.5\pm0.3}

==> th_mvh_tt_phit_mvt_ev.txt <==
\num{6864.7\pm0.3}

==> th_mvh_tt_phit_rough_ev.txt <==
\num{6805.3\pm0.3}

==> th_mvh_tt_rough_ev.txt <==
\num{6812.3\pm0.3}

==> th_mvt_ev.txt <==
\num{5254.3\pm0.2}

==> th_mvt_rough_ev.txt <==
\num{5247.6\pm0.2}

==> th_phit_ev.txt <==
\num{5091.9\pm0.2}

==> th_phit_mvt_ev.txt <==
\num{5657.1\pm0.2}

==> th_phit_mvt_rough_ev.txt <==
\num{5650.2\pm0.3}

==> th_phit_rough_ev.txt <==
\num{5086.3\pm0.2}

==> th_rough_ev.txt <==
\num{3060.1\pm0.1}

==> th_tt_ev.txt <==
\num{6820.8\pm0.2}

==> th_tt_mvt_ev.txt <==
\num{6866.8\pm0.2}

==> th_tt_mvt_rough_ev.txt <==
\num{6861.0\pm0.3}

==> th_tt_phit_ev.txt <==
\num{6813.4\pm0.3}

==> th_tt_phit_mvt_ev.txt <==
\num{6859.2\pm0.3}

==> th_tt_phit_mvt_rough_ev.txt <==
\num{6854.2\pm0.3}

==> th_tt_phit_rough_ev.txt <==
\num{6806.9\pm0.3}

==> th_tt_rough_ev.txt <==
\num{6814.2\pm0.2}

==> tt_mvt_ev.txt <==
\num{6411.3\pm0.2}

==> tt_mvt_rough_ev.txt <==
\num{6463.7\pm0.2}

==> tt_phit_ev.txt <==
\num{6584.1\pm0.2}

==> tt_phit_mvt_ev.txt <==
\num{6589.9\pm0.2}

==> tt_phit_mvt_rough_ev.txt <==
\num{6584.4\pm0.3}

==> tt_phit_rough_ev.txt <==
\num{6578.5\pm0.2}

==> tt_rough_ev.txt <==
\num{6435.8\pm0.2}
